From Discovery to Production: Challenges and Novel Methodologies for Next Generation Biomanufacturing

The increasingly pressing demand of novel drugs (e.g., gene therapies for personalized cancer care, ever evolving vaccines) with unprecedented levels of personalization, has put a remarkable pressure on the traditionally long time required by the pharma R&D and manufacturing to go from design to production of new products. The revolution has already brought important changes in the technologies used within the industry. In fact, practitioners are increasingly moving away from the classical paradigm of large-scale batch production to continuous biomanufacturing with flexible and modular design, which is further supported by the recent technology advance in single-use equipment. In contrast to long design processes, low product variability (one-fits-all), and highly rigid systems, modern pharma players are answering the question: can we bring design and process control up to the speed that novel production technologies give us to quickly set up a flexible production run? In this tutorial, we present key challenges and potential solutions from the world of operations research that can support answering such question. We first present technical challenges and novel methods for the design of next generation drugs, followed by the process modeling and control approaches to successfully and efficiently manufacture them.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
